Perturbative stability of non-Abelian electric field solutions

We consider SU(2) gauge theory with a scalar field in the fundamental representation. The model is known to contain electric field solutions sourced by the scalar field that are distinct from embedded Maxwell electric fields. We examine the perturbative stability of the solution and identify a region of parameter space where the solution is stable. In the regime where the scalar field has a negative mass squared, the solution has two branches and we identify an instability in one of the branches.

==> CambridgeCore_Citation_01Dec2024.txt <==
@inbook{Coleman_1985, place={Cambridge}, title={Classical lumps and their quantum descendants}, booktitle={Aspects of Symmetry: Selected Erice Lectures}, publisher={Cambridge University Press}, author={Coleman, Sidney}, year={1985}, pages={185–264}} <div></div>
